Post-Hoc Domain Adaptation via Guided Data Homogenization

Addressing shifts in data distributions is an important prerequisite for the deployment of deep learning models to real-world settings. A general approach to this problem involves the adjustment of models to a new domain through transfer learning. However, in many cases, this is not applicable in a post-hoc manner to deployed models and further parameter adjustments jeopardize safety certifications that were established beforehand. In such a context, we propose to deal with changes in the data distribution via guided data homogenization which shifts the burden of adaptation from the model to the data. This approach makes use of information about the training data contained implicitly in the deep learning model to learn a domain transfer function. This allows for a targeted deployment of models to unknown scenarios without changing the model itself. We demonstrate the potential of data homogenization through experiments on the CIFAR-10 and MNIST data sets.

==> figures/reconstruction_CIFAR10_baseline.csv <==
baseline,acc,acc(val),acc(ver),l2-err,PSNR,SSIM
Source A,99.7,,99.8,,,
Target B (original),99.8,93.2,99.8,,,
Target B (distorted),26.2,26.6,26.0,24.3,16.5,84.0

==> figures/reconstruction_CIFAR10_results.csv <==
method,acc,acc(val),acc(ver),l2-err,PSNR,SSIM,HaarPsi
CRITERION,0.85938,0.69238,0.73828,39.46496,15.18515,0.78296,0.99846
NN,0.92773,0.82324,0.83984,16.15547,20.34469,0.92336,0.99968
NN CC,0.99023,0.87793,0.91211,19.81992,20.42263,0.93103,0.99957
NN ALL,0.98047,0.88281,0.90820,14.75699,21.36650,0.94695,0.99972
NN ALL CC,0.99023,0.86914,0.91992,17.57942,17.99418,0.89736,0.99910
RANDOM NN,0.55859,0.54297,0.52734,85.17342,12.16774,0.70968,0.99756
RANDOM NN CC,0.47266,0.45898,0.42383,55.77908,12.01614,0.59468,0.99769
RP,0.30469,0.26367,0.29492,102.42522,14.66915,0.75068,0.99855
RP CC,0.38477,0.39062,0.39453,97.43056,13.25476,0.69816,0.99822
RP ReLU,0.39062,0.37305,0.35352,56.04976,14.75014,0.76417,0.99855
RP ReLU CC,0.33398,0.31641,0.32617,64.20551,14.39684,0.70754,0.99851
COMBINED CC,0.89453,0.81348,0.82422,53.30907,17.04999,0.85650,0.99920

==> figures/reconstruction_CIFAR10_results_unsupervised.csv <==
method,acc,acc(ver),acc(val),l2-err,PSNR,SSIM
NN,0.85889,0.80225,0.81348,17.03283,20.35373,0.92544
NN ALL,0.92529,0.87549,0.85352,18.94057,20.59522,0.91460
RANDOM NN,0.82178,0.76611,0.79004,10.78689,19.53554,0.89991
RP,0.45410,0.40625,0.46191,95.31767,15.72087,0.78007

==> figures/reconstruction_GMM_baseline.csv <==
baseline,acc,acc(ver),acc(val),l2-err,c-entropy
Source A,0.99200,0.99290,,,54.90430
Target B (original),0.93359,0.93164,0.93262,,54.94407
Target B (distorted),0.62500,0.58984,0.64551,1.41866,inf

==> figures/reconstruction_GMM_results.csv <==
method,acc,acc(ver),acc(val),l2-err,c-entropy
CRITERION,0.99609,0.77539,0.77930,2.39386,inf
NN,0.99805,0.71484,0.77930,1.97884,inf
NN CC,0.99805,0.77930,0.78125,1.87414,inf
NN ALL,0.99609,0.83398,0.80078,1.99794,72.25832
NN ALL CC,0.99805,0.85156,0.82715,1.90690,69.19016
RANDOM NN,0.99805,0.76953,0.80078,1.70958,inf
RANDOM NN CC,1.00000,0.79297,0.80566,1.87200,inf
RP,0.99609,0.87305,0.81738,2.17660,68.29539
RP CC,1.00000,0.82812,0.82031,1.66686,67.30869
RP ReLU,0.99805,0.83789,0.82422,1.67304,73.86388
RP ReLU CC,1.00000,0.84766,0.81250,2.01130,73.31003
COMBINED CC,1.00000,0.80078,0.82227,1.84330,69.01163

==> figures/reconstruction_GMM_results_raw.csv <==
method,acc,acc(ver),acc(val),l2-err,c-entropy
NN,0.32227,0.24023,0.30469,2.47955,inf
NN CC,0.91406,0.80273,0.79883,2.42122,72.69019
NN ALL,0.31836,0.32812,0.32910,3.47506,72.62130
NN ALL CC,0.78125,0.74805,0.76270,3.76205,66.61186
RANDOM NN,0.33008,0.31250,0.28418,1.71464,72.05722
RANDOM NN CC,0.72656,0.75195,0.73535,2.86018,65.03160
RP,0.39258,0.38477,0.38770,1.93360,71.34763
RP CC,0.88086,0.86328,0.83984,2.22746,61.73113
RP ReLU,0.29883,0.35156,0.29395,4.59521,inf
RP ReLU CC,0.69727,0.72070,0.71191,3.05156,63.92082
COMBINED CC,0.80469,0.77734,0.73926,2.51055,64.39141

==> figures/reconstruction_MNIST_baseline.csv <==
baseline,acc,acc(val),acc(ver),l2-err,PSNR,SSIM,HaarPsi
Source A,0.98633,,0.96191,,,,
Target B (original),0.98828,0.98926,0.97070,,,,
Target B (distorted),0.11719,0.08887,0.10156,7.01778,6.06095,0.56982,0.98556

==> figures/reconstruction_MNIST_results.csv <==
method,acc,acc(val),acc(ver),l2-err,PSNR,SSIM,HaarPsi
CRITERION,0.96680,0.94238,0.52930,27.58879,15.01751,0.77051,0.99753
NN,0.87891,0.88379,0.58203,29.04923,12.88168,0.66867,0.99574
NN CC,0.94141,0.90918,0.61133,29.97693,13.19287,0.69730,0.99629
NN ALL,0.97852,0.95996,0.83984,15.11187,12.28332,0.65389,0.99556
NN ALL CC,0.91992,0.90723,0.89844,16.35752,13.07278,0.72442,0.99624
RANDOM NN,0.97852,0.94141,0.54883,26.74590,15.22837,0.78138,0.99756
RANDOM NN CC,0.97656,0.94824,0.57227,26.05202,15.22114,0.78504,0.99751
RP,0.95703,0.93359,0.80078,15.51734,12.35008,0.63585,0.99574
RP CC,0.98438,0.95312,0.85156,16.44347,11.86079,0.60053,0.99501
RP ReLU,0.96289,0.93359,0.81641,18.17063,12.18651,0.62139,0.99565
RP ReLU CC,0.96680,0.93945,0.81641,18.20164,12.40985,0.63292,0.99569
COMBINED CC,0.98828,0.98242,0.92383,13.50973,14.46451,0.74728,0.99765
